A Robust Approach to Constraining Dark Matter from Gamma-Ray Data

Photons produced in the annihilations of dark matter particles can be detected by gamma-ray telescopes; this technique of indirect detection serves as a cornerstone of the upcoming assault on the dark matter paradigm. The main obstacle to the extraction of information about dark matter from the annihilation photons is the presence of large and uncertain gamma-ray backgrounds. We present a new technique for using gamma-ray data to constrain the properties of dark matter that makes minimal assumptions about the dark matter and the backgrounds. The technique relies on two properties of the expected signal from annihilations of the smooth dark matter component in our galaxy: 1) it is approximately rotationally symmetric around the axis connecting us to the Galactic Center, and 2) variations from the mean signal are uncorrelated from one pixel to the next. We apply this technique to recent data from the Fermi telescope to generate constraints on the dark matter mass and cross section for a variety of annihilation channels. We quantify the uncertainty introduced into our constraints by uncertainties in the halo profile and by the possibility that the halo is triaxial. The resultant constraint, the flux F \leq 4.5\times10^-6 cm^-2 s^-1 sr^-1 for energies between 1 and 100 GeV at an angle 15 degrees away from the Galactic Center, translates into an upper limit on the velocity weighted annihilation cross section of order 10^-25 cm^3 s^-1 depending on the annihilation mode.

==> referee_response.txt <==
Dear Dr. Baxter,

The above manuscript has been reviewed by one of our referees.
Comments from the report appear below for your consideration.

When you resubmit your manuscript, please include a summary of the
changes made and a brief response to all recommendations and
criticisms.

Yours sincerely,

Alin Tirziu
Assistant Editor
Physical Review D
Email: prd@ridge.aps.org
Fax: 631-591-4141
http://prd.aps.org/

Editorial Events at the APS April Meeting:
http://publish.aps.org/events/2011/april-meeting

----------------------------------------------------------------------
Report of Referee A -- DD10986/Baxter
----------------------------------------------------------------------

Thank you for the quick response and thanks to the referee for taking
the time to review our manuscript.  We found the referee's comments
very helpful.  In almost all cases we have updated the text as
suggested.  Several of the figures have also been updated in very
minor ways.  The referee's comments and our responses are below:

1. The authors use the BDS statistics to test that a sequence
of fluxes in pixels in a given circle around GC
satisfies the iid condition.
It is not clear how the sequence is chosen.

I believe that the sequence (for a given ring) is
{F(phi_1) ? F(phi_n)}, such that phi_1 < phi_2 < ? < phi_n
where F(phi_i) is the flux in pixel i
and phi_i is the azimuthal angle.
(Or something of this kind.)
If one chooses the angles phi_i in random order,
then the collection of all pixels will be iid
(including the galactic plane).

Our response: The pixels in our analysis have been sorted in the manner
guessed at by the referee.  We agree that this was not clear from the
text, and we have updated the manuscript accordingly (see third
paragraph of section III. A.).

2. It is not clear how the parameters E_min and E_max in sect. 4C are chosen.
If one takes E_min = 1 GeV and E_max = 100 GeV,
then from figure 4 one can get the following constraint on DM annihilation boost
factor
BF = <\sigma v> / (3 \times 10^{-26} cm^3/s):

BF < 80 / 3 for M_dm = 100 GeV annihilating into b-bbar.

The claimed constraint in figure 8 is 4 times stronger:

BF < 20 / 3

Clearly the choice of E_min and E_max significantly affects the
constraints.
Also, if one allows a free variation of E_min and E_max to get the
strongest constraint possible, the actual significance of this
constraint can be smaller due to random fluctuations.

Our response: It is true that the choice of E_min and E_max can have a
significant impact on the strength of the constraints.  We have added
a paragraph (second paragraph of section IV. C.) that expands on this
point and more clearly lays out our rationale for allowing E_min to
vary freely.  Random fluctuations in the strength of the constraint
induced by varying E_min are small, however, so choosing E_min to
maximize the constraint does not decrease the statistical significance
of our result.  We emphasize that the variation of E_min is our one
minimal use of the energy information for the photons; by making our
analysis essentially independent of detailed spectral information we
make our constraints more robust.


3. A comparison with constraints on DM annihilation from dwarf
spheroidal galaxies may be useful.

Response: We have added a sentence comparing our constraints to those from an
analysis of dwarf spheroidal galaxies (last paragraph of section
IV. C.).

4. A reference to an elementary introduction or a review about BDS
statistics may be helpful.

Response: Such a reference has been added to the test.

5. Second paragraph in sect. 3C: I believe that, strictly speaking,
ref. [16] doesn't have a ``measurement" of EGB but rather a ``model"
of EGB derived by subtracting a model of Galactic emission, point
sources etc. from the gamma-ray data.

Response: The text has been updated as per the referee's suggestion.

